Panoptic Narrative Grounding

This paper proposes Panoptic Narrative Grounding, a spatially fine and general formulation of the natural language visual grounding problem. We establish an experimental framework for the study of this new task, including new ground truth and metrics, and we propose a strong baseline method to serve as stepping stone for future work. We exploit the intrinsic semantic richness in an image by including panoptic categories, and we approach visual grounding at a fine-grained level by using segmentations. In terms of ground truth, we propose an algorithm to automatically transfer Localized Narratives annotations to specific regions in the panoptic segmentations of the MS COCO dataset. To guarantee the quality of our annotations, we take advantage of the semantic structure contained in WordNet to exclusively incorporate noun phrases that are grounded to a meaningfully related panoptic segmentation region. The proposed baseline achieves a performance of 55.4 absolute Average Recall points. This result is a suitable foundation to push the envelope further in the development of methods for Panoptic Narrative Grounding.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> figures/figure1_final.txt <==
Ours	Oracle	IoU
1.0000	1.0000	0.0000
0.8470	0.9735	0.0050
0.8299	0.9578	0.0100
0.8190	0.9462	0.0150
0.8107	0.9376	0.0200
0.8047	0.9310	0.0250
0.7997	0.9254	0.0300
0.7956	0.9203	0.0350
0.7918	0.9161	0.0400
0.7881	0.9130	0.0450
0.7841	0.9089	0.0500
0.7806	0.9052	0.0550
0.7771	0.9023	0.0600
0.7750	0.8999	0.0650
0.7725	0.8975	0.0700
0.7696	0.8948	0.0750
0.7675	0.8924	0.0800
0.7653	0.8900	0.0850
0.7635	0.8870	0.0900
0.7612	0.8845	0.0950
0.7591	0.8822	0.1000
0.7570	0.8806	0.1050
0.7550	0.8784	0.1100
0.7533	0.8770	0.1150
0.7516	0.8756	0.1200
0.7494	0.8737	0.1250
0.7478	0.8722	0.1300
0.7460	0.8704	0.1350
0.7447	0.8686	0.1400
0.7432	0.8672	0.1450
0.7419	0.8655	0.1500
0.7403	0.8638	0.1550
0.7389	0.8622	0.1600
0.7373	0.8609	0.1650
0.7361	0.8593	0.1700
0.7348	0.8578	0.1750
0.7334	0.8559	0.1800
0.7319	0.8541	0.1850
0.7307	0.8525	0.1900
0.7296	0.8507	0.1950
0.7278	0.8492	0.2000
0.7262	0.8477	0.2050
0.7246	0.8460	0.2100
0.7231	0.8447	0.2150
0.7217	0.8431	0.2200
0.7201	0.8418	0.2250
0.7185	0.8401	0.2300
0.7173	0.8389	0.2350
0.7159	0.8374	0.2400
0.7148	0.8363	0.2450
0.7134	0.8350	0.2500
0.7120	0.8335	0.2550
0.7107	0.8322	0.2600
0.7093	0.8307	0.2650
0.7075	0.8289	0.2700
0.7067	0.8274	0.2750
0.7052	0.8253	0.2800
0.7029	0.8233	0.2850
0.7014	0.8219	0.2900
0.6994	0.8198	0.2950
0.6980	0.8177	0.3000
0.6968	0.8163	0.3050
0.6950	0.8143	0.3100
0.6938	0.8129	0.3150
0.6919	0.8108	0.3200
0.6901	0.8084	0.3250
0.6882	0.8066	0.3300
0.6871	0.8052	0.3350
0.6857	0.8031	0.3400
0.6846	0.8023	0.3450
0.6830	0.8003	0.3500
0.6807	0.7977	0.3550
0.6793	0.7956	0.3600
0.6782	0.7943	0.3650
0.6770	0.7932	0.3700
0.6747	0.7909	0.3750
0.6736	0.7894	0.3800
0.6723	0.7877	0.3850
0.6708	0.7860	0.3900
0.6685	0.7833	0.3950
0.6669	0.7817	0.4000
0.6649	0.7792	0.4050
0.6629	0.7770	0.4100
0.6605	0.7742	0.4150
0.6589	0.7721	0.4200
0.6575	0.7704	0.4250
0.6556	0.7678	0.4300
0.6535	0.7657	0.4350
0.6517	0.7639	0.4400
0.6498	0.7617	0.4450
0.6482	0.7596	0.4500
0.6462	0.7573	0.4550
0.6445	0.7555	0.4600
0.6428	0.7537	0.4650
0.6402	0.7504	0.4700
0.6387	0.7487	0.4750
0.6369	0.7466	0.4800
0.6353	0.7445	0.4850
0.6328	0.7417	0.4900
0.6307	0.7391	0.4950
0.6279	0.7356	0.5000
0.6259	0.7331	0.5050
0.6240	0.7310	0.5100
0.6215	0.7280	0.5150
0.6196	0.7258	0.5200
0.6177	0.7232	0.5250
0.6156	0.7209	0.5300
0.6127	0.7177	0.5350
0.6106	0.7150	0.5400
0.6078	0.7118	0.5450
0.6049	0.7081	0.5500
0.6028	0.7052	0.5550
0.6007	0.7029	0.5600
0.5990	0.7007	0.5650
0.5966	0.6979	0.5700
0.5940	0.6944	0.5750
0.5909	0.6901	0.5800
0.5889	0.6876	0.5850
0.5866	0.6846	0.5900
0.5842	0.6818	0.5950
0.5807	0.6777	0.6000
0.5780	0.6745	0.6050
0.5746	0.6705	0.6100
0.5714	0.6664	0.6150
0.5685	0.6628	0.6200
0.5658	0.6592	0.6250
0.5623	0.6553	0.6300
0.5581	0.6501	0.6350
0.5542	0.6452	0.6400
0.5508	0.6412	0.6450
0.5466	0.6364	0.6500
0.5432	0.6324	0.6550
0.5397	0.6282	0.6600
0.5362	0.6241	0.6650
0.5311	0.6184	0.6700
0.5271	0.6134	0.6750
0.5232	0.6089	0.6800
0.5190	0.6039	0.6850
0.5146	0.5988	0.6900
0.5105	0.5938	0.6950
0.5056	0.5881	0.7000
0.5012	0.5822	0.7050
0.4965	0.5763	0.7100
0.4915	0.5700	0.7150
0.4862	0.5639	0.7200
0.4812	0.5581	0.7250
0.4773	0.5532	0.7300
0.4728	0.5477	0.7350
0.4671	0.5409	0.7400
0.4627	0.5354	0.7450
0.4576	0.5288	0.7500
0.4507	0.5206	0.7550
0.4457	0.5142	0.7600
0.4404	0.5073	0.7650
0.4340	0.4993	0.7700
0.4265	0.4901	0.7750
0.4201	0.4824	0.7800
0.4140	0.4744	0.7850
0.4072	0.4660	0.7900
0.4004	0.4579	0.7950
0.3931	0.4482	0.8000
0.3857	0.4395	0.8050
0.3769	0.4288	0.8100
0.3683	0.4180	0.8150
0.3589	0.4063	0.8200
0.3499	0.3950	0.8250
0.3411	0.3839	0.8300
0.3311	0.3712	0.8350
0.3193	0.3575	0.8400
0.3078	0.3443	0.8450
0.2973	0.3315	0.8500
0.2874	0.3198	0.8550
0.2753	0.3062	0.8600
0.2645	0.2931	0.8650
0.2509	0.2777	0.8700
0.2382	0.2630	0.8750
0.2264	0.2489	0.8800
0.2131	0.2338	0.8850
0.2000	0.2179	0.8900
0.1852	0.2012	0.8950
0.1725	0.1869	0.9000
0.1592	0.1719	0.9050
0.1453	0.1558	0.9100
0.1323	0.1412	0.9150
0.1195	0.1271	0.9200
0.1086	0.1150	0.9250
0.0978	0.1029	0.9300
0.0874	0.0915	0.9350
0.0768	0.0800	0.9400
0.0668	0.0691	0.9450
0.0571	0.0586	0.9500
0.0486	0.0498	0.9550
0.0409	0.0417	0.9600
0.0344	0.0350	0.9650
0.0274	0.0278	0.9700
0.0216	0.0218	0.9750
0.0159	0.0161	0.9800
0.0099	0.0100	0.9850
0.0054	0.0055	0.9900
0.0013	0.0013	0.9950


==> figures/figure2_final.txt <==
MCN_things	Ours_things	Oracle_things	Ours_stuff	Oracle_stuff	IoU
1.0000	1.0000	1.0000	1.0000	1.0000	0.0000
0.8492	0.8257	0.9744	0.8766	0.9721	0.0050
0.8426	0.8113	0.9611	0.8558	0.9533	0.0100
0.8375	0.8026	0.9495	0.8418	0.9417	0.0150
0.8327	0.7970	0.9429	0.8296	0.9301	0.0200
0.8276	0.7930	0.9369	0.8210	0.9227	0.0250
0.8238	0.7892	0.9324	0.8143	0.9156	0.0300
0.8206	0.7862	0.9280	0.8087	0.9096	0.0350
0.8163	0.7831	0.9245	0.8037	0.9045	0.0400
0.8123	0.7803	0.9214	0.7990	0.9014	0.0450
0.8079	0.7766	0.9175	0.7945	0.8969	0.0500
0.8044	0.7735	0.9140	0.7904	0.8930	0.0550
0.8018	0.7709	0.9112	0.7858	0.8899	0.0600
0.7987	0.7694	0.9093	0.7828	0.8869	0.0650
0.7961	0.7672	0.9070	0.7800	0.8844	0.0700
0.7922	0.7650	0.9050	0.7761	0.8805	0.0750
0.7896	0.7635	0.9034	0.7731	0.8773	0.0800
0.7868	0.7613	0.9015	0.7710	0.8741	0.0850
0.7848	0.7597	0.8984	0.7687	0.8712	0.0900
0.7826	0.7579	0.8969	0.7657	0.8673	0.0950
0.7791	0.7566	0.8950	0.7625	0.8644	0.1000
0.7761	0.7549	0.8936	0.7599	0.8626	0.1050
0.7747	0.7531	0.8914	0.7576	0.8602	0.1100
0.7727	0.7519	0.8905	0.7553	0.8583	0.1150
0.7709	0.7506	0.8891	0.7529	0.8568	0.1200
0.7685	0.7496	0.8879	0.7491	0.8539	0.1250
0.7655	0.7484	0.8864	0.7471	0.8525	0.1300
0.7637	0.7471	0.8849	0.7444	0.8502	0.1350
0.7609	0.7459	0.8831	0.7429	0.8485	0.1400
0.7580	0.7446	0.8816	0.7413	0.8471	0.1450
0.7554	0.7433	0.8802	0.7400	0.8451	0.1500
0.7535	0.7422	0.8790	0.7377	0.8426	0.1550
0.7512	0.7409	0.8778	0.7361	0.8404	0.1600
0.7485	0.7393	0.8764	0.7345	0.8394	0.1650
0.7463	0.7383	0.8753	0.7331	0.8371	0.1700
0.7443	0.7373	0.8741	0.7313	0.8352	0.1750
0.7417	0.7362	0.8728	0.7295	0.8325	0.1800
0.7388	0.7348	0.8712	0.7280	0.8303	0.1850
0.7360	0.7336	0.8695	0.7266	0.8289	0.1900
0.7330	0.7327	0.8682	0.7253	0.8264	0.1950
0.7305	0.7312	0.8671	0.7230	0.8242	0.2000
0.7279	0.7301	0.8662	0.7208	0.8219	0.2050
0.7247	0.7288	0.8650	0.7188	0.8197	0.2100
0.7220	0.7276	0.8640	0.7169	0.8178	0.2150
0.7187	0.7259	0.8627	0.7159	0.8160	0.2200
0.7159	0.7240	0.8616	0.7145	0.8142	0.2250
0.7131	0.7232	0.8610	0.7119	0.8112	0.2300
0.7104	0.7220	0.8600	0.7108	0.8096	0.2350
0.7077	0.7209	0.8588	0.7089	0.8076	0.2400
0.7051	0.7198	0.8578	0.7078	0.8065	0.2450
0.7021	0.7185	0.8568	0.7063	0.8046	0.2500
0.6994	0.7174	0.8555	0.7046	0.8030	0.2550
0.6959	0.7162	0.8544	0.7030	0.8013	0.2600
0.6932	0.7151	0.8534	0.7014	0.7991	0.2650
0.6907	0.7134	0.8521	0.6992	0.7968	0.2700
0.6884	0.7127	0.8504	0.6983	0.7954	0.2750
0.6847	0.7117	0.8494	0.6961	0.7919	0.2800
0.6820	0.7100	0.8484	0.6930	0.7883	0.2850
0.6788	0.7088	0.8476	0.6912	0.7862	0.2900
0.6763	0.7073	0.8465	0.6883	0.7827	0.2950
0.6732	0.7066	0.8450	0.6860	0.7798	0.3000
0.6705	0.7058	0.8442	0.6844	0.7775	0.3050
0.6672	0.7041	0.8425	0.6824	0.7752	0.3100
0.6643	0.7030	0.8416	0.6810	0.7730	0.3150
0.6606	0.7015	0.8401	0.6786	0.7700	0.3200
0.6579	0.7000	0.8382	0.6763	0.7669	0.3250
0.6546	0.6984	0.8366	0.6741	0.7651	0.3300
0.6511	0.6972	0.8351	0.6730	0.7636	0.3350
0.6482	0.6959	0.8333	0.6715	0.7612	0.3400
0.6445	0.6945	0.8324	0.6710	0.7604	0.3450
0.6405	0.6933	0.8311	0.6687	0.7574	0.3500
0.6372	0.6920	0.8296	0.6652	0.7533	0.3550
0.6333	0.6908	0.8282	0.6633	0.7503	0.3600
0.6297	0.6896	0.8274	0.6623	0.7485	0.3650
0.6266	0.6883	0.8266	0.6613	0.7468	0.3700
0.6230	0.6865	0.8247	0.6583	0.7439	0.3750
0.6196	0.6856	0.8233	0.6569	0.7422	0.3800
0.6165	0.6844	0.8220	0.6554	0.7399	0.3850
0.6128	0.6836	0.8212	0.6531	0.7372	0.3900
0.6094	0.6820	0.8195	0.6498	0.7331	0.3950
0.6051	0.6805	0.8185	0.6479	0.7305	0.4000
0.6020	0.6792	0.8170	0.6449	0.7266	0.4050
0.5985	0.6772	0.8149	0.6431	0.7245	0.4100
0.5948	0.6760	0.8137	0.6390	0.7192	0.4150
0.5914	0.6742	0.8118	0.6375	0.7170	0.4200
0.5874	0.6730	0.8100	0.6361	0.7154	0.4250
0.5834	0.6711	0.8080	0.6340	0.7119	0.4300
0.5804	0.6695	0.8065	0.6314	0.7090	0.4350
0.5759	0.6681	0.8056	0.6289	0.7058	0.4400
0.5733	0.6668	0.8045	0.6263	0.7023	0.4450
0.5698	0.6651	0.8026	0.6247	0.6999	0.4500
0.5664	0.6632	0.8005	0.6225	0.6972	0.4550
0.5628	0.6615	0.7991	0.6209	0.6950	0.4600
0.5594	0.6600	0.7978	0.6190	0.6924	0.4650
0.5546	0.6575	0.7957	0.6160	0.6875	0.4700
0.5500	0.6565	0.7949	0.6139	0.6847	0.4750
0.5454	0.6550	0.7932	0.6118	0.6818	0.4800
0.5416	0.6532	0.7914	0.6105	0.6794	0.4850
0.5378	0.6511	0.7894	0.6075	0.6755	0.4900
0.5337	0.6491	0.7871	0.6051	0.6724	0.4950
0.5300	0.6466	0.7843	0.6019	0.6680	0.5000
0.5256	0.6449	0.7825	0.5994	0.6645	0.5050
0.5216	0.6434	0.7810	0.5971	0.6616	0.5100
0.5170	0.6410	0.7785	0.5943	0.6579	0.5150
0.5128	0.6395	0.7769	0.5919	0.6548	0.5200
0.5083	0.6383	0.7753	0.5891	0.6508	0.5250
0.5043	0.6365	0.7733	0.5867	0.6481	0.5300
0.5009	0.6341	0.7707	0.5830	0.6439	0.5350
0.4963	0.6322	0.7684	0.5804	0.6407	0.5400
0.4917	0.6301	0.7662	0.5769	0.6363	0.5450
0.4876	0.6282	0.7639	0.5724	0.6306	0.5500
0.4837	0.6269	0.7617	0.5693	0.6268	0.5550
0.4796	0.6252	0.7597	0.5668	0.6240	0.5600
0.4751	0.6233	0.7577	0.5652	0.6216	0.5650
0.4711	0.6209	0.7549	0.5628	0.6188	0.5700
0.4669	0.6187	0.7516	0.5598	0.6150	0.5750
0.4629	0.6162	0.7480	0.5558	0.6098	0.5800
0.4584	0.6143	0.7455	0.5536	0.6071	0.5850
0.4530	0.6121	0.7427	0.5513	0.6039	0.5900
0.4483	0.6098	0.7404	0.5485	0.6003	0.5950
0.4442	0.6075	0.7379	0.5436	0.5942	0.6000
0.4398	0.6046	0.7346	0.5410	0.5910	0.6050
0.4345	0.6013	0.7308	0.5374	0.5866	0.6100
0.4293	0.5984	0.7268	0.5338	0.5824	0.6150
0.4255	0.5963	0.7243	0.5298	0.5774	0.6200
0.4203	0.5936	0.7206	0.5272	0.5740	0.6250
0.4151	0.5906	0.7175	0.5230	0.5689	0.6300
0.4095	0.5864	0.7119	0.5189	0.5642	0.6350
0.4031	0.5824	0.7069	0.5149	0.5596	0.6400
0.3979	0.5782	0.7023	0.5127	0.5565	0.6450
0.3923	0.5738	0.6975	0.5087	0.5517	0.6500
0.3875	0.5701	0.6933	0.5057	0.5479	0.6550
0.3818	0.5672	0.6899	0.5015	0.5426	0.6600
0.3761	0.5637	0.6859	0.4981	0.5384	0.6650
0.3699	0.5591	0.6806	0.4923	0.5320	0.6700
0.3642	0.5556	0.6763	0.4877	0.5260	0.6750
0.3576	0.5517	0.6718	0.4836	0.5215	0.6800
0.3511	0.5479	0.6670	0.4788	0.5162	0.6850
0.3451	0.5441	0.6624	0.4736	0.5104	0.6900
0.3386	0.5403	0.6574	0.4690	0.5054	0.6950
0.3325	0.5360	0.6520	0.4633	0.4992	0.7000
0.3264	0.5321	0.6462	0.4582	0.4932	0.7050
0.3202	0.5280	0.6408	0.4526	0.4867	0.7100
0.3131	0.5228	0.6340	0.4480	0.4810	0.7150
0.3052	0.5177	0.6280	0.4424	0.4749	0.7200
0.2988	0.5125	0.6222	0.4378	0.4690	0.7250
0.2918	0.5080	0.6162	0.4348	0.4657	0.7300
0.2847	0.5031	0.6101	0.4307	0.4610	0.7350
0.2782	0.4975	0.6034	0.4248	0.4542	0.7400
0.2720	0.4932	0.5976	0.4204	0.4489	0.7450
0.2646	0.4878	0.5899	0.4157	0.4438	0.7500
0.2569	0.4801	0.5809	0.4098	0.4369	0.7550
0.2497	0.4748	0.5738	0.4053	0.4314	0.7600
0.2427	0.4694	0.5661	0.4000	0.4256	0.7650
0.2344	0.4624	0.5567	0.3946	0.4195	0.7700
0.2280	0.4541	0.5462	0.3882	0.4122	0.7750
0.2210	0.4475	0.5378	0.3821	0.4055	0.7800
0.2139	0.4402	0.5279	0.3776	0.4002	0.7850
0.2062	0.4323	0.5175	0.3724	0.3946	0.7900
0.1991	0.4244	0.5076	0.3670	0.3889	0.7950
0.1911	0.4169	0.4966	0.3601	0.3810	0.8000
0.1832	0.4083	0.4863	0.3543	0.3746	0.8050
0.1755	0.3981	0.4733	0.3476	0.3669	0.8100
0.1674	0.3877	0.4596	0.3415	0.3601	0.8150
0.1576	0.3782	0.4466	0.3321	0.3502	0.8200
0.1485	0.3681	0.4335	0.3246	0.3414	0.8250
0.1407	0.3573	0.4196	0.3186	0.3344	0.8300
0.1323	0.3450	0.4033	0.3117	0.3266	0.8350
0.1255	0.3305	0.3859	0.3037	0.3180	0.8400
0.1188	0.3163	0.3694	0.2960	0.3095	0.8450
0.1129	0.3040	0.3539	0.2881	0.3005	0.8500
0.1047	0.2918	0.3390	0.2812	0.2931	0.8550
0.0972	0.2779	0.3228	0.2718	0.2831	0.8600
0.0904	0.2639	0.3057	0.2652	0.2757	0.8650
0.0839	0.2470	0.2857	0.2563	0.2665	0.8700
0.0756	0.2312	0.2671	0.2479	0.2573	0.8750
0.0686	0.2163	0.2486	0.2404	0.2493	0.8800
0.0617	0.1990	0.2284	0.2327	0.2412	0.8850
0.0561	0.1823	0.2079	0.2244	0.2318	0.8900
0.0504	0.1643	0.1871	0.2143	0.2209	0.8950
0.0454	0.1480	0.1683	0.2064	0.2126	0.9000
0.0391	0.1317	0.1495	0.1974	0.2030	0.9050
0.0321	0.1155	0.1297	0.1868	0.1920	0.9100
0.0271	0.1002	0.1121	0.1768	0.1817	0.9150
0.0210	0.0860	0.0958	0.1660	0.1706	0.9200
0.0165	0.0730	0.0810	0.1581	0.1623	0.9250
0.0119	0.0599	0.0661	0.1504	0.1541	0.9300
0.0088	0.0480	0.0526	0.1420	0.1457	0.9350
0.0064	0.0371	0.0406	0.1318	0.1347	0.9400
0.0046	0.0274	0.0299	0.1214	0.1237	0.9450
0.0029	0.0191	0.0205	0.1098	0.1117	0.9500
0.0019	0.0122	0.0130	0.0993	0.1009	0.9550
0.0011	0.0072	0.0076	0.0877	0.0891	0.9600
0.0005	0.0049	0.0051	0.0754	0.0765	0.9650
0.0004	0.0018	0.0018	0.0630	0.0639	0.9700
0.0002	0.0003	0.0003	0.0511	0.0518	0.9750
0.0002	0.0002	0.0002	0.0378	0.0383	0.9800
0.0002	0.0000	0.0000	0.0236	0.0239	0.9850
0.0002	0.0000	0.0000	0.0130	0.0131	0.9900
0.0002	0.0000	0.0000	0.0030	0.0031	0.9950


==> figures/figure3_final.txt <==
Ours_singulars	Oracle_singulars	Ours_plurals	Oracle_plurals	IoU
1.0000	1.0000	1.0000	1.0000	0.0000
0.8365	0.9732	0.9419	0.9758	0.0050
0.8190	0.9572	0.9278	0.9640	0.0100
0.8082	0.9452	0.9167	0.9552	0.0150
0.8001	0.9367	0.9061	0.9455	0.0200
0.7943	0.9306	0.8989	0.9344	0.0250
0.7895	0.9252	0.8914	0.9267	0.0300
0.7856	0.9204	0.8853	0.9197	0.0350
0.7820	0.9162	0.8799	0.9161	0.0400
0.7786	0.9133	0.8744	0.9104	0.0450
0.7750	0.9094	0.8663	0.9045	0.0500
0.7717	0.9058	0.8611	0.9007	0.0550
0.7685	0.9030	0.8550	0.8959	0.0600
0.7667	0.9006	0.8502	0.8937	0.0650
0.7644	0.8984	0.8459	0.8896	0.0700
0.7618	0.8957	0.8400	0.8864	0.0750
0.7600	0.8934	0.8355	0.8835	0.0800
0.7581	0.8909	0.8308	0.8817	0.0850
0.7564	0.8883	0.8274	0.8753	0.0900
0.7542	0.8858	0.8244	0.8731	0.0950
0.7522	0.8836	0.8213	0.8699	0.1000
0.7503	0.8820	0.8179	0.8681	0.1050
0.7487	0.8800	0.8122	0.8636	0.1100
0.7472	0.8787	0.8088	0.8618	0.1150
0.7456	0.8774	0.8050	0.8593	0.1200
0.7436	0.8755	0.8011	0.8570	0.1250
0.7422	0.8741	0.7986	0.8550	0.1300
0.7406	0.8725	0.7943	0.8514	0.1350
0.7396	0.8710	0.7905	0.8471	0.1400
0.7385	0.8697	0.7862	0.8439	0.1450
0.7375	0.8682	0.7817	0.8412	0.1500
0.7360	0.8667	0.7792	0.8380	0.1550
0.7349	0.8652	0.7753	0.8351	0.1600
0.7336	0.8640	0.7704	0.8337	0.1650
0.7328	0.8624	0.7661	0.8312	0.1700
0.7317	0.8610	0.7624	0.8292	0.1750
0.7304	0.8591	0.7602	0.8276	0.1800
0.7293	0.8572	0.7557	0.8256	0.1850
0.7282	0.8556	0.7534	0.8244	0.1900
0.7272	0.8539	0.7511	0.8215	0.1950
0.7258	0.8524	0.7452	0.8197	0.2000
0.7244	0.8510	0.7419	0.8181	0.2050
0.7233	0.8493	0.7369	0.8161	0.2100
0.7220	0.8481	0.7337	0.8136	0.2150
0.7207	0.8466	0.7305	0.8124	0.2200
0.7195	0.8451	0.7249	0.8113	0.2250
0.7182	0.8434	0.7213	0.8106	0.2300
0.7173	0.8423	0.7174	0.8079	0.2350
0.7160	0.8409	0.7143	0.8057	0.2400
0.7152	0.8398	0.7113	0.8045	0.2450
0.7141	0.8385	0.7070	0.8029	0.2500
0.7130	0.8371	0.7038	0.8009	0.2550
0.7119	0.8360	0.6998	0.7980	0.2600
0.7107	0.8345	0.6966	0.7964	0.2650
0.7092	0.8327	0.6923	0.7950	0.2700
0.7086	0.8312	0.6898	0.7925	0.2750
0.7073	0.8291	0.6867	0.7912	0.2800
0.7051	0.8269	0.6828	0.7903	0.2850
0.7038	0.8256	0.6801	0.7880	0.2900
0.7021	0.8236	0.6753	0.7848	0.2950
0.7007	0.8216	0.6731	0.7830	0.3000
0.6999	0.8201	0.6695	0.7814	0.3050
0.6983	0.8182	0.6656	0.7794	0.3100
0.6973	0.8168	0.6624	0.7783	0.3150
0.6955	0.8145	0.6590	0.7769	0.3200
0.6938	0.8120	0.6566	0.7753	0.3250
0.6920	0.8103	0.6541	0.7740	0.3300
0.6911	0.8088	0.6509	0.7729	0.3350
0.6898	0.8067	0.6484	0.7708	0.3400
0.6892	0.8059	0.6432	0.7695	0.3450
0.6878	0.8039	0.6403	0.7672	0.3500
0.6856	0.8013	0.6371	0.7649	0.3550
0.6843	0.7993	0.6339	0.7627	0.3600
0.6836	0.7979	0.6299	0.7620	0.3650
0.6826	0.7968	0.6262	0.7611	0.3700
0.6803	0.7944	0.6240	0.7588	0.3750
0.6794	0.7929	0.6208	0.7572	0.3800
0.6784	0.7914	0.6174	0.7543	0.3850
0.6771	0.7898	0.6145	0.7525	0.3900
0.6749	0.7868	0.6113	0.7516	0.3950
0.6736	0.7851	0.6063	0.7505	0.4000
0.6716	0.7826	0.6041	0.7489	0.4050
0.6697	0.7803	0.6014	0.7477	0.4100
0.6675	0.7773	0.5975	0.7457	0.4150
0.6662	0.7754	0.5928	0.7430	0.4200
0.6651	0.7737	0.5896	0.7410	0.4250
0.6635	0.7711	0.5842	0.7378	0.4300
0.6618	0.7691	0.5794	0.7353	0.4350
0.6602	0.7672	0.5751	0.7339	0.4400
0.6586	0.7650	0.5706	0.7317	0.4450
0.6573	0.7630	0.5670	0.7287	0.4500
0.6554	0.7608	0.5629	0.7251	0.4550
0.6541	0.7591	0.5584	0.7229	0.4600
0.6527	0.7574	0.5534	0.7204	0.4650
0.6505	0.7540	0.5471	0.7179	0.4700
0.6493	0.7524	0.5430	0.7158	0.4750
0.6477	0.7502	0.5396	0.7136	0.4800
0.6464	0.7481	0.5353	0.7120	0.4850
0.6444	0.7453	0.5290	0.7097	0.4900
0.6424	0.7425	0.5256	0.7081	0.4950
0.6397	0.7390	0.5217	0.7050	0.5000
0.6379	0.7366	0.5174	0.7020	0.5050
0.6363	0.7344	0.5131	0.7007	0.5100
0.6341	0.7313	0.5077	0.6984	0.5150
0.6323	0.7290	0.5052	0.6971	0.5200
0.6306	0.7264	0.5023	0.6941	0.5250
0.6287	0.7243	0.4977	0.6900	0.5300
0.6260	0.7210	0.4932	0.6876	0.5350
0.6239	0.7182	0.4905	0.6862	0.5400
0.6212	0.7148	0.4869	0.6848	0.5450
0.6182	0.7110	0.4848	0.6824	0.5500
0.6161	0.7082	0.4824	0.6787	0.5550
0.6144	0.7060	0.4778	0.6751	0.5600
0.6131	0.7039	0.4719	0.6726	0.5650
0.6108	0.7011	0.4681	0.6690	0.5700
0.6086	0.6978	0.4633	0.6643	0.5750
0.6054	0.6936	0.4602	0.6590	0.5800
0.6036	0.6910	0.4563	0.6563	0.5850
0.6014	0.6881	0.4534	0.6529	0.5900
0.5992	0.6851	0.4491	0.6514	0.5950
0.5961	0.6812	0.4428	0.6466	0.6000
0.5936	0.6780	0.4376	0.6428	0.6050
0.5902	0.6740	0.4337	0.6387	0.6100
0.5872	0.6699	0.4285	0.6348	0.6150
0.5843	0.6661	0.4258	0.6330	0.6200
0.5819	0.6628	0.4206	0.6274	0.6250
0.5787	0.6588	0.4149	0.6240	0.6300
0.5747	0.6537	0.4088	0.6174	0.6350
0.5708	0.6487	0.4043	0.6143	0.6400
0.5677	0.6448	0.3982	0.6088	0.6450
0.5635	0.6399	0.3941	0.6050	0.6500
0.5605	0.6360	0.3871	0.6005	0.6550
0.5573	0.6321	0.3812	0.5934	0.6600
0.5540	0.6281	0.3760	0.5887	0.6650
0.5491	0.6224	0.3692	0.5828	0.6700
0.5453	0.6172	0.3638	0.5785	0.6750
0.5415	0.6129	0.3581	0.5729	0.6800
0.5373	0.6079	0.3536	0.5674	0.6850
0.5330	0.6028	0.3484	0.5624	0.6900
0.5288	0.5977	0.3452	0.5581	0.6950
0.5242	0.5922	0.3385	0.5509	0.7000
0.5198	0.5863	0.3337	0.5450	0.7050
0.5151	0.5806	0.3287	0.5373	0.7100
0.5101	0.5743	0.3235	0.5305	0.7150
0.5049	0.5684	0.3179	0.5235	0.7200
0.4999	0.5621	0.3129	0.5215	0.7250
0.4961	0.5576	0.3081	0.5138	0.7300
0.4916	0.5522	0.3034	0.5077	0.7350
0.4858	0.5456	0.2982	0.4991	0.7400
0.4815	0.5403	0.2930	0.4910	0.7450
0.4763	0.5337	0.2889	0.4842	0.7500
0.4691	0.5253	0.2851	0.4785	0.7550
0.4641	0.5191	0.2805	0.4699	0.7600
0.4586	0.5124	0.2765	0.4611	0.7650
0.4524	0.5048	0.2690	0.4498	0.7700
0.4448	0.4957	0.2615	0.4394	0.7750
0.4386	0.4883	0.2541	0.4294	0.7800
0.4324	0.4809	0.2482	0.4161	0.7850
0.4257	0.4728	0.2412	0.4052	0.7900
0.4188	0.4648	0.2346	0.3957	0.7950
0.4114	0.4551	0.2283	0.3855	0.8000
0.4040	0.4468	0.2210	0.3744	0.8050
0.3949	0.4361	0.2152	0.3627	0.8100
0.3862	0.4260	0.2072	0.3462	0.8150
0.3766	0.4147	0.1995	0.3305	0.8200
0.3672	0.4035	0.1941	0.3183	0.8250
0.3585	0.3928	0.1846	0.3036	0.8300
0.3483	0.3807	0.1760	0.2855	0.8350
0.3360	0.3666	0.1686	0.2751	0.8400
0.3247	0.3538	0.1561	0.2586	0.8450
0.3139	0.3412	0.1482	0.2441	0.8500
0.3040	0.3300	0.1380	0.2285	0.8550
0.2918	0.3167	0.1271	0.2115	0.8600
0.2810	0.3042	0.1152	0.1932	0.8650
0.2672	0.2889	0.1038	0.1762	0.8700
0.2542	0.2745	0.0941	0.1590	0.8750
0.2423	0.2610	0.0835	0.1403	0.8800
0.2287	0.2460	0.0722	0.1238	0.8850
0.2154	0.2303	0.0611	0.1070	0.8900
0.2001	0.2133	0.0516	0.0923	0.8950
0.1865	0.1986	0.0459	0.0812	0.9000
0.1725	0.1833	0.0396	0.0697	0.9050
0.1578	0.1666	0.0335	0.0581	0.9100
0.1442	0.1520	0.0247	0.0446	0.9150
0.1307	0.1374	0.0192	0.0346	0.9200
0.1190	0.1248	0.0152	0.0271	0.9250
0.1075	0.1121	0.0104	0.0201	0.9300
0.0962	0.1000	0.0081	0.0152	0.9350
0.0847	0.0876	0.0057	0.0113	0.9400
0.0738	0.0760	0.0029	0.0070	0.9450
0.0632	0.0647	0.0020	0.0041	0.9500
0.0540	0.0550	0.0007	0.0023	0.9550
0.0455	0.0463	0.0000	0.0009	0.9600
0.0382	0.0388	0.0000	0.0007	0.9650
0.0305	0.0309	0.0000	0.0000	0.9700
0.0240	0.0243	0.0000	0.0000	0.9750
0.0177	0.0179	0.0000	0.0000	0.9800
0.0110	0.0111	0.0000	0.0000	0.9850
0.0060	0.0061	0.0000	0.0000	0.9900
0.0014	0.0014	0.0000	0.0000	0.9950

